Doubly robust off-policy evaluation with shrinkage

We propose a new framework for designing estimators for off-policy evaluation in contextual bandits. Our approach is based on the asymptotically optimal doubly robust estimator, but we shrink the importance weights to minimize a bound on the mean squared error, which results in a better bias-variance tradeoff in finite samples. We use this optimization-based framework to obtain three estimators: (a) a weight-clipping estimator, (b) a new weight-shrinkage estimator, and (c) the first shrinkage-based estimator for combinatorial action sets. Extensive experiments in both standard and combinatorial bandit benchmark problems show that our estimators are highly adaptive and typically outperform state-of-the-art methods.

==> rebuttal.txt <==
We thank all reviewers for the constructive feedback. Responses below:

To R1:

Re. tightness of the bounds: Our bounds are obtained by
Cauchy-Schwarz and Holder's inequalities, and so their tightness is
inherited from these. For example, the pessimistic bias bound
is tight when the error r-\hat{\eta} is identically 1 (or -1)
across all data points where \hat{w} < w. The optimistic bias bound
is tight when the scaled error z*(r-\hat{\eta}) is proportional
to the difference \hat{w}-w; this happens when \hat{\eta} generally
underestimates (or overestimates) rewards and incurs larger
errors on examples with larger weights. We will distill these for
the final version.

To R2:

Re. hyperparameter guidance: In our ablation studies, we show that
there isn't one "right" way of fitting the reward predictor or one
"right" way to shrink the weights, so we must rely on model selection.
We view these ablation studies as one of the key contributions of our paper.

Re. model selection: While our ablation studies show that we cannot
give a definitive recommendation on the estimator hyperparameters, we
do give a definitive recommendation for model selection, namely we
recommend DRs-direct (see last sentence of section 6.1.1). Our
experiments show that this approach is quite robust. 
We will do a better job in highlighting this recommendation in the
final version.

DRs-direct does not have any hyperparameters, and hence does not
require any tuning.  This is unlike MAGIC, which relies on
optimization within the model selection routine itself. DRs-direct is
more similar to the model selection employed by SWITCH, which has been
previously shown to dominate MAGIC (that's why we only compare with
SWITCH, but not MAGIC). But the model selection procedure
DRs-direct performs much better than the one in SWITCH (compare Dir-all with
Dir-pes in Table 6). See also discussion at the end of Section 5.

Besides DRs-direct, we also evaluate another model selection procedure,
DRs-upper, which also has no additional parameters to tune, but which
is less robust in experiments and hence not recommended.

Re. guidance when DRs is good: based on our experiments, we recommend
to _always_ use DRs-direct. Figure 1 shows that it consistently and
robustly outperforms snDR, SWITCH, and typically outperforms snIPS in
both stochastic and deterministic reward settings (so it is better
than the other methods out there). It does not always outperform DM,
but in cases where DM is best, DRs-direct manages to decrease the gap
more successfully than previous approaches. That said, we agree that
developing model selection procedures that are competitive with DM is
an important open problem.

Re. contribution novelty: We agree that the weight shrinkage is not a
new idea; our contribution here is to propose a new framework for how
to derive weight-shrinkage estimators systematically. Besides deriving old estimators (e.g.,
clipping), we use this technique to derive the first shrinkage
estimator for combinatorial actions.

R4:

Re. datasets: Simulating bandit data from supervised benchmarks is
standard practice in OPE and contextual bandit research, because we
cannot compute the ground truth value for the target policy using a
bandit dataset.

Re. multiple estimators: In our experiments, we actually do consider
model selection among several reward predictors. While our reward predictors
are all based on the same set of features and the same model type,
they are obtained by using different training importance weights and so
they differ substantially in how biased they are.
Table 2 shows how different training schemes for the reward
predictor affect the final performance of DR-type methods.

Re. NDCG: NDCG is a standard metric used in information retrieval for
ranking problems, and it has been used in prior work with
combinatorial action sets (Swaminathan et al., 2017). Based on that
prior work, we expect that our method will perform well for
other reward definitions.

Re. epsilon-greedy: On each training example, we first pick epsilon
from the set {2^{-1}...2^{-5}} and then execute eps-greedy, so there
is a wide range of importance weights.

We will incorporate your comments about adding a conclusion in the
final version.

